Raply: A profanity-mitigated rap generator

The task of writing rap is challenging and involves producing complex rhyming schemes, yet meaningful lyrics. In this work, we propose Raply, a fine-tuned GPT-2 model capable of producing meaningful rhyming text in the style of rap. In addition to its rhyming capabilities, the model is able to generate less offensive content. It was achieved through the fine-tuning the model on a new dataset Mitislurs, a profanity-mitigated corpus. We evaluate the output of the model on two criteria: 1) rhyming based on the rhyme density metric; 2) profanity content, using the list of profanities for the English language. To our knowledge, this is the first attempt at profanity mitigation for rap lyrics generation.

==> before.txt <==
[Chorus: André 3000]
Hey ya! Hey ya!
Hey ya! Hey ya!
Hey ya! Hey ya!
[Verse 2: André 3000]
You think you've got it
But got it just don't get it till there's nothing at all
We get together, oh, we get together
But separate's always better when there's feelings involved
If what they say is, Nothing is forever
Then what makes, then what makes, then what makes
Then what makes, what makes, what makes love the exception?
Are we so in denial when we know we're not happy here?
[Chorus: André 3000]
Hey ya! (Uh-oh) Hey ya! (Uh-oh)
Hey ya! (Uh-oh)
Hey ya! (Uh-oh)

==> raw.txt <==
rapper,song,year,lyrics
Cordae,RNP,2019.0,"RNP Lyrics[Chorus..] ... [Verse].."
Eminem,Stan,2000.0,"Stan Lyrics [Intro: Dido]...[Verse].."
...
